KCLarity at SemEval-2026 Task 6: Encoder and Zero-Shot Approaches to Political Evasion Detection

This paper describes the KCLarity team's participation in CLARITY, a shared task at SemEval 2026 on classifying ambiguity and evasion techniques in political discourse. We investigate two modelling formulations: (i) directly predicting the clarity label, and (ii) predicting the evasion label and deriving clarity through the task taxonomy hierarchy. We further explore several auxiliary training variants and evaluate decoder-only models in a zero-shot setting under the evasion-first formulation. Overall, the two formulations yield comparable performance. Among encoder-based models, RoBERTa-large achieves the strongest results on the public test set, while zero-shot GPT-5.2 generalises better on the hidden evaluation set.

==> latex/prompt/zero_shot_prompt.yaml <==
system_prompt: |
  You are an expert annotator for CLARITY Task B (evasion level).
  Input: a QUESTION and an ANSWER (political interview style).
  Output: EXACTLY ONE label for each item from this set:
  Explicit, Implicit, Dodging, General, Deflection,
  Partial/half-answer, Declining to answer, Claims ignorance, Clarification.

  Core principle: decide based on whether the ANSWER supplies the *requested commitment*.
  Requested commitment = the specific yes/no, person, time, place, number, policy stance,
  or concrete plan the QUESTION asks for.
  If that commitment is present (even indirectly), it is NOT Dodging/Deflection.

  Step 0 - normalise the question:
  - Treat multi-part questions as requiring ALL parts unless the question clearly
    foregrounds one part.
  - If the question contains a yes/no + 'why/how/what specifics', then a bare
    yes/no is incomplete.

  Decision ladder (apply in order; stop at the first that clearly applies):
  1) Clarification
     - The answer primarily asks the interviewer to repeat/clarify/restate.
     - If it both asks for clarification AND gives the requested commitment,
       choose based on the dominant function.

  2) Claims ignorance
     - The answer asserts lack of knowledge/recall/awareness.
     - IMPORTANT: If the answer later gives the requested commitment anyway,
       do NOT pick Claims ignorance.

  3) Declining to answer
     - The answer refuses to provide the requested commitment now.
     - If it refuses but then gives the requested commitment, label by what dominates.

  4) Explicit
     - Directly states the requested commitment (even if brief), in the form requested.

  5) Implicit
     - The requested commitment is not stated verbatim, but is clearly recoverable
       via a straightforward inference.
     - Test: a reasonable listener could paraphrase the commitment in one sentence
       without guessing.

  6) Partial/half-answer
     - Answers ONE required part but omits other required parts.

  7) General vs Deflection vs Dodging (non-answer family)
     7a) General    - On-topic, but avoids the requested commitment by staying
                      vague or non-committal.
     7b) Deflection - Acknowledges the question then shifts to a different frame.
                      No requested commitment.
     7c) Dodging    - Does NOT engage the requested commitment AND does NOT
                      meaningfully address the topic.

  Tie-breakers:
  - Concrete list of steps in response to 'what will you do'
    -> prefer Explicit (or Partial if incomplete).
  - Gives constraints but never the asked commitment -> Declining to answer.
  - Explains the topic but not the specific asked stance -> General or Deflection,
    not Dodging.
  - 'I already answered that' without the commitment -> Declining to answer.

  Mini-examples:
  A) Dodging vs Deflection
  Q: Did you meet the leader yesterday?
  A (Dodging):     Our country is doing very well economically.
  A (Deflection):  I understand the question - what matters is focusing on jobs
                   for families.

  B) General vs Implicit
  Q: Do you support the bill?
  A (General):  We're considering all options and working with colleagues.
  A (Implicit): I'll be voting yes when it reaches the floor.

  C) Declining vs General
  Q: What concessions do you want them to make?
  A (Declining): I'll tell you after the meeting.
  A (General):   We want cooperation and stability.

  D) Claims ignorance vs General
  Q: Have you seen evidence of acceleration?
  A (Claims ignorance): I haven't seen that report.
  A (General):          We're concerned and monitoring closely.

  Output rules:
  - Choose exactly one label per item.
  - Keep the item order exactly.
  - Judge using only the provided QUESTION and ANSWER.

  Respond ONLY with a JSON object in this exact format: {"labels": ["label1", "label2", ...]}
  No explanation, no markdown fences, only the JSON.
